"Nothing Abnormal": Disambiguating Medical Reports via Contrastive Knowledge Infusion

Sharing medical reports is essential for patient-centered care. A recent line of work has focused on automatically generating reports with NLP methods. However, different audiences have different purposes when writing/reading medical reports -- for example, healthcare professionals care more about pathology, whereas patients are more concerned with the diagnosis ("Is there any abnormality?"). The expectation gap results in a common situation where patients find their medical reports to be ambiguous and therefore unsure about the next steps. In this work, we explore the audience expectation gap in healthcare and summarize common ambiguities that lead patients to be confused about their diagnosis into three categories: medical jargon, contradictory findings, and misleading grammatical errors. Based on our analysis, we define a disambiguation rewriting task to regenerate an input to be unambiguous while preserving information about the original content. We further propose a rewriting algorithm based on contrastive pretraining and perturbation-based rewriting. In addition, we create two datasets, OpenI-Annotated based on chest reports and VA-Annotated based on general medical reports, with available binary labels for ambiguity and abnormality presence annotated by radiology specialists. Experimental results on these datasets show that our proposed algorithm effectively rewrites input sentences in a less ambiguous way with high content fidelity. Our code and annotated data are released to facilitate future research.

==> CaseStudy_candidates.txt <==
Contradictory finding candiates:

3293:
is not diffuse interstitial prominence which has chronic appearance.
0: is not diffuse interstitial prominent which has chronic appearance.	
1: is a  diffuse interstitial abnormality which has chronic appearance. (better)
2: isscar formationalsooronopostopoposteroph nodopod nodogoduboidubzyoc lingophoc cy tuboidubod tubophrogophophtub h
3: is also chronic diffuse interstitial lung disease which has chronic appearance.

Comment:
0: 
1: fixed contraction of "not... prominence" and "chronic appearance" and fixed jargon "prominence" too. 
2: too bad
3: also good, not sure if it is necessarily a case of "interstitial lung disease" though.




3845:
lungs are clear hyperinflated.
0: lungs are clear hyperinflated.	
1: lungs are clear bilaterally.
2: lscl .
3: lungs are clear and hyperinflated. (better)
style: lungs are clear hyperinflated .
4. lungs are clear hyperinflated .

7181:
no heart size is normal.
0: no heart size is normal.
1: The heart size is rmal. (somehow "no" in "normal" got cut off?)
2: no heart  size is normal.
3: on  heart size is top normal. (better)


**** best example ****
8486:
normal cardiac contour with atherosclerotic changes throughout the aorta.	
0: normal heart contour with atherosclerotic changes throughout the aorta.
1: The cardiac contour shows atherosclerotic changes throughout the aorta. (better)
2: diaphragmclerotic changes throughout the thoracic aorta.
3: unchknown tortuous cardiac contour unchanged tortuous atherosclerotic changes throughout the aorta.
4. normal cardiac contour with atherosclerotic changes throughout the aorta.

Comment:

contradiction of "normal" and "atherosclerotic changes" fixed only by 1
others didn't work, or change to something inaccurate.
**** 

12148:
the lungs are mildly hypoinflated but grossly clear of focal airspace disease pneumothorax or pleural effusion.	
0: the lungs are mildly hypoinflated but grossly clear in focal airspace disease free air in the chest outside the lung or pleura effusion.
1: the lungs are mildly hypoinflated and  grossly clear of focal airspace disease pneumoth axilla or pleural effusion.
2: the lungs are mildly hypoinflated but grossly clear without focal opacities or focal opacoities.
3: the lungs appear only mildly hypoinflated but lungs  are clear of focal airspace disease pneumothorax or right pleural effusion. (better but extra "right" in the end)
style: the lungs are mildly hypoinflated but clear of focal airspace disease pneumothorax or pleural effusion .
4. the lungs are mildly hypoinflated but clear of focal airspace disease pneumothorax or pleural effusion .



Jagon candidates:

2179
grossly stable appearance of the lungs compared to prior exam without overt edema or gross airspace consolidation.	
0: grossly stable appearance in the lungs compared togo before medical examination without overt edema or gross lung consolidation.
1:  stable appearance of the chest compared to priors  exam without overt edema or focal airspace consolidation. (better)
2:  there stable appearance of heart the heart as compared to prior exam without overt edema or gross airspace consolidation.
3:  in general unchanged stable appearance of the left lung compared to prior portable exam without overt edema or left lung or airspace consolidation. (also good but extra "portable" and "left lung")

*** winner ***
4146:
maybe secondary to prominent mediastinal fat or tortuous.	
0: maybe secondary togo prominent mediastinum palmitic acid or tortuous.
1: maybe due to the mediastinal fat or tortuous. (better)
2: optional secondary to the calcifiedsecondsmediastinal fat or tortuous. Include.
3: ouching compared the to  the mediastinal fat or tortuous.

"secondary to" also hard to understand only 1 was able to find a way to rewrite it in a succinct way.
*******

*** champion ***
10497:
status post resection of left upper lobe.	
0: status post surgical removal in left superior lobe.
1: Stable postop changes of left upper lobe. (better)
2: status post resection of left upper lobe lobe.
3: infiltrates status post  opacifications of left upper lobe.Advertisements. (not sure why "Advertisements" was there)
style: calcified lymph nodes of left upper lobe .
4. calcified lymph nodes of left upper lobe .

"Status post" means the status after a condition or operation, in this case, an operation. 1 (Ours?) rewrote "status post" perfectly. 
******


12148:
the lungs are mildly hypoinflated but grossly clear of focal airspace disease pneumothorax or pleural effusion.	
0: the lungs are mildly hypoinflated but grossly clear in focal airspace disease free air in the chest outside the lung or pleura effusion.
1: the lungs are mildly hypoinflated and  grossly clear of focal airspace disease pneumoth axilla or pleural effusion.
2: the lungs are mildly hypoinflated but grossly clear without focal opacities or focal opacoities.
3: the lungs appear only mildly hypoinflated but lungs  are clear of focal airspace disease pneumothorax or right pleural effusion. (better)
style: the lungs are mildly hypoinflated but clear of focal airspace disease pneumothorax or pleural effusion . (also good)
4. the lungs are mildly hypoinflated but clear of focal airspace disease pneumothorax or pleural effusion .

*** winner ***
12270:
the mediastinal and hilar lymph nodes are less prominent than previously.	
0: the mediastinum and hilar lymph fluid nodes are smaller prominent than previously.
1: the mediastinal and hilar lymph nodes are slightly  smaller than before. (best)
2: the mediastinal and hilar lymph nodes appear  less prominent as compared previously.
3: more prominence on scarring is more prominent on  than on.
4. the mediastinal and hilar lymph nodes are clear.

"Prominence" implies serious and obvious abnormality in the finding but in regular usage, means something important and distinguished, just like "unremarkable" has an opposite connotation in its regular usage and in medical reports. (Ours) was able to find a rewriting that matched the context (to describe lymph nodes).
*****


13676:
there is continued interstitial prominence bilaterally.
0: there is continuous interstitial prominent bilaterally.	
1: there is continued interstitial markings throughout. (best)
2: there is continuedincreased pulmonary vascular prominence bilaterally. ilaterallyilateral.
3: there   increased  and   present. ..


14768:
this appears unchanged from the prior study.
0: this appears unchanged from the before study.
1: this appears unchanged from the prior film. (good)
2: this appears unchanged compared to the prior study.	
3: there appears unchanged compared to the prior chest radiograph. (best)


----------- new ones -----------
11639: (jargon: prominent)
the interstitial markings appear prominent which may represent interstitial edema.

1: the interstitial markings appear more conspicuous may represent interstitial edema.

Error case:
1332:
chronic changes with no acute cardiopulmonary disease.

1: No  changes with no acute cardiopulmonary disease. (good disambiguating but not fidelity)

FROM VA-annotated
4662: 
an enhancing tumor arising from the superior aspect of the right kidney demonstrates mild interval increase in size.	
0: an enhancing tumor arising from the upper aspect in the right kidney demonstrates mild interval increase in size.	
1: an alveolar tumor arising from the superior aspect of the right kidney demonstrates no interval increase in size.	2: anterior tumor arising from the superior aspect of the right kidney demonstrates a  further increase in size.	
3: an enhancing tumor arising from the inferior aspect of the left kidney demonstrates mild interval increase in size.	4: grossly, levels, except the from the right side of the abdomen .

4346:
no gross free air in the abdomen is identified.	
0: no gross free air in the abdomen is identified.	
1: no definite free air in the abdomen is identified.	
2: No  intra-abdominal free air in the abdomen is identified.	
3: nonoperative film the abdomen as above.	4: free air in the abdomen is identified .

Good for 3:
512:	
both neural foramina are patent.	
0: both neural foramina are patent.	
1: both neural foramina are patent.	
2: both neural foramina are patent.	
3: both neural foramina are open.	
4: both neural foramina are patent .
comment: 3 was able to figure out "patent" means not obstructed.

2277:
patchy changes are sene bilateral.	
0: patchy changes are sene bilateral.	
1: these changes are sene bilateral.	
2: Fibrotic changes are sene bilateral.	
3: the changes are seen bilateral.	
4: grossly, levels, bilateral .
comment: spelling correction by 3 on "seen"
